2001 SN263 -- the contribution of their irregular shapes on the neighborhood dynamics

The first proposed Brazilian mission to deep space, the ASTER mission, has the triple asteroid system (153591) 2001 SN263 as a target. One of the mission's main goals is to analyze the physical and dynamical structures of the system to understand its origin and evolution. The present work aims to analyze how the asteroid's irregular shape interferes with the stability around the system. The results show that the irregular shape of the bodies plays an important role in the dynamics nearby the system. For instance, the perturbation due to the (153591) 2001 SN263 Alpha's shape affects the stability in the (153591) 2001 SN263 Gamma's vicinity. Similarly, the (153591) 2001 SN263 Beta's irregularity causes a significant instability in its nearby environment. As expected, the prograde case is the most unstable, while the retrograde scenario presents more stability. Additionally, we investigate how the solar radiation pressure perturbs particles of different sizes orbiting the triple system. We found that particles with a 10-50 cm radius could survive the radiation pressure for the retrograde case. Meanwhile, to resist solar radiation, the particles in prograde orbit must be larger than the particles in retrograde orbits, at least one order of magnitude.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
